The Global Magneto-Ionic Medium Survey (GMIMS): The brightest polarized region in the Southern sky at 75cm and its implications for Radio Loop II

Using the Global Magneto-Ionic Medium Survey (GMIMS) Low-Band South (LBS) southern sky polarization survey, covering 300 to 480 MHz at 81 arcmin resolution, we reveal the brightest region in the Southern polarized sky at these frequencies. The region, G150-50, covers nearly 20deg$^2$, near (l,b)~(150 deg,-50 deg). Using GMIMS-LBS and complementary data at higher frequencies (~0.6--30 GHz), we apply Faraday tomography and Stokes QU-fitting techniques. We find that the magnetic field associated with G150-50 is both coherent and primarily in the plane of the sky, and indications that the region is associated with Radio Loop II. The Faraday depth spectra across G150-50 are broad and contain a large-scale spatial gradient. We model the magnetic field in the region as an expanding shell, and we can reproduce both the observed Faraday rotation and the synchrotron emission in the GMIMS-LBS band. Using QU-fitting, we find that the Faraday spectra are produced by several Faraday dispersive sources along the line-of-sight. Alternatively, polarization horizon effects that we cannot model are adding complexity to the high-frequency polarized spectra. The magnetic field structure of Loop II dominates a large fraction of the sky, and studies of the large-scale polarized sky will need to account for this object. Studies of G150-50 with high angular resolution could mitigate polarization horizon effects, and clarify the nature of G150-50.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> figures/include_files.txt <==
pimap_allsky.pdf
pimap_610.pdf
pimap_820.pdf
pimap_allsky_drao_hires.pdf
pimap_allsky_planck.pdf
pimap.pdf
imap.pdf
hist.pdf
hist_21.pdf
exgalrm.pdf
LIC.pdf
m0map.pdf
m0map.pdf
m1map.pdf
m1map.pdf
m2map.pdf
m2map.pdf
m3map.pdf
m3map.pdf
beta.pdf
spectra.pdf
FDF.pdf
bmodel_update.pdf
bmodel_proj.pdf
bmodel_proj_para.pdf
bmodel_proj_perp_sq.pdf
pi_model_red_big_single_2120.pdf
pi_model_blue_big_single_2120.pdf
ang_model_red_big_single_2120.pdf
ang_model_blue_big_single_2120.pdf
qu_model_red_big_single_2120.pdf
qu_model_blue_big_single_2120.pdf
pi_model_red_big_single_2110.pdf
pi_model_blue_big_single_2110.pdf
ang_model_red_big_single_2110.pdf
ang_model_blue_big_single_2110.pdf
qu_model_red_big_single_2110.pdf
qu_model_blue_big_single_2110.pdf


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
